FeatGraph: A Flexible and Efficient Backend for Graph Neural Network Systems

Graph neural networks (GNNs) are gaining increasing popularity as a promising approach to machine learning on graphs. Unlike traditional graph workloads where each vertex/edge is associated with a scalar, GNNs attach a feature tensor to each vertex/edge. This additional feature dimension, along with consequently more complex vertex- and edge-wise computations, has enormous implications on locality and parallelism, which existing graph processing systems fail to exploit. This paper proposes FeatGraph to accelerate GNN workloads by co-optimizing graph traversal and feature dimension computation. FeatGraph provides a flexible programming interface to express diverse GNN models by composing coarse-grained sparse templates with fine-grained user-defined functions (UDFs) on each vertex/edge. FeatGraph incorporates optimizations for graph traversal into the sparse templates and allows users to specify optimizations for UDFs with a feature dimension schedule (FDS). FeatGraph speeds up end-to-end GNN training and inference by up to 32x on CPU and 7x on GPU.

==> result_csv/effect_hybrid_partitioning_gpu_spmm_rand_100K.csv <==
feature length,cuSPARSE,FeatGraph w/o hybrid partitioning,FeatGraph w/ hybrid partitioning
32,3.64,3.39,2.817141
64,5.86,5.92,4.94579
128,10.60,12.24,10.225365
256,21.85,23.65,20.31448
512,44.40,50.75,39.89358


==> result_csv/effect_tiling_cpu_1_thread_spmm_reddit.csv <==
feature length,baseline,feature tiling,graph partitioning,feature tiling + graph partitioning
32,2.25,2.25,1.02,1.02
64,4.51,3.50,2.24,2.13
128,12.51,7.63,5.64,4.09
256,23.29,14.58,10.40,8.16
512,35.94,29.50,21.01,16.71


==> result_csv/effect_tree_reduction_gpu_sddmm_rand_100K.csv <==
feature length,Gunrock,FeatGraph w/o tree reduction,FeatGraph w/ tree reduction
32,19.3,16.18,14.96
64,37.32,27.50,23.23
128,75.58,54.71,42.29
256,174.29,152.53,87.84
512,441.63,422.92,201.49


==> result_csv/mlp_cpu_1_thread_reddit.csv <==
feature length,FeatGraph,Ligra,MKL
32,4.03,20.70,0.00
64,8.20,37.90,0.00
128,15.33,71.50,0.00
256,30.80,139.00,0.00
512,62.07,273.00,0.00

==> result_csv/mlp_gpu_reddit.csv <==
feature length,FeatGraph,Gunrock,cuSPARSE
32,33.2,1285.6,0.00
64,76.7,2697.5,0.00
128,142.9,5886.4,0.00
256,277.1,12285.0,0.00
512,547.9,25442.3,0.00

==> result_csv/sddmm_cpu_1_thread_reddit.csv <==
feature length,FeatGraph,Ligra,MKL
32,3.71,17.20,0.00
64,7.34,37.30,0.00
128,14.11,77.20,0.00
256,27.13,152.00,0.00
512,54.51,297.00,0.00

==> result_csv/sddmm_gpu_reddit.csv <==
feature length,FeatGraph,Gunrock,cuSPARSE
32,35.96,44.87,0.00
64,56.65,99.39,0.00
128,103.78,278.56,0.00
256,212.07,648.23,0.00
512,483.28,1388.75,0.00

==> result_csv/sensitivity_number_CUDA_blocks_spmm_feature_128.csv <==
number of CUDA blocks,reddit
256,102.01
1024,79.34
4096,66.45
16384,61.81
65536,60.07
262144,58.18


==> result_csv/spmm_cpu_1_thread_reddit.csv <==
feature length,FeatGraph,Ligra,MKL
32,1.02,4.10,1.50
64,2.13,7.20,3.01
128,4.09,13.10,7.87
256,8.16,20.40,17.79
512,16.71,34.90,40.06

==> result_csv/spmm_cpu_multi_threads_reddit_feature_512.csv <==
number of threads,FeatGraph,Ligra,MKL
1,16.71,34.90,40.06
2,9.11,22.00,26.16
4,4.63,10.70,13.57
8,2.47,6.44,6.91
16,1.33,3.68,4.10


==> result_csv/spmm_gpu_reddit.csv <==
feature length,FeatGraph,Gunrock,cuSPARSE
32,14.31,616.92,12.26
64,28.64,2026.44,25.16
128,57.80,5141.26,51.62
256,116.91,11715.3,104.77
512,232.06,24749.81,209.62

==> result_csv/spmm_max_reduce_cpu_1_thread_reddit.csv <==
feature length,FeatGraph,Ligra,MKL
32,0.98,3.97,0.00
64,1.97,6.83,0.00
128,3.95,14.70,0.00
256,7.84,20.50,0.00
512,16.07,33.30,0.00
